Benchmarking near-term devices with quantum error correction

Now that ever more sophisticated devices for quantum computing are being developed, we require ever more sophisticated benchmarks. This includes a need to determine how well these devices support the techniques required for quantum error correction. In this paper we introduce the \texttt{topological\_codes} module of Qiskit-Ignis, which is designed to provide the tools necessary to perform such tests. Specifically, we use the \texttt{RepetitionCode} and \texttt{GraphDecoder} classes to run tests based on the repetition code and process the results. As an example, data from a 43 qubit code running on IBM's \emph{Rochester} device is presented.

==> results/gate_probs_ibmq_16_melbourne.txt <==
[0.28, 0.05257745050866158, 0.024754852836277125, 0.02134613228239715, 0.05298022228501495, 0.1855, 0.06130623086961784, 0.128, 0.05460651866864599, 0.05460651866864599, 0.047861551205476305, 0.09750000000000003, 0.04500000000000004, 0.0605, 0.09150000000000003]

==> results/logical_prob_match.txt <==
{3: {'0': 0.0673828125, '1': 0.1063232421875}, 4: {'0': 0.030517578125, '1': 0.0733642578125}, 5: {'0': 0.0106201171875, '1': 0.04150390625}, 6: {'0': 0.009765625, '1': 0.0277099609375}, 7: {'0': 0.0145263671875, '1': 0.0467529296875}, 8: {'0': 0.012451171875, '1': 0.03564453125}, 9: {'0': 0.0096435546875, '1': 0.025634765625}, 10: {'0': 0.010498046875, '1': 0.0257568359375}, 11: {'0': 0.008056640625, '1': 0.018798828125}, 12: {'0': 0.0042724609375, '1': 0.0128173828125}, 13: {'0': 0.001220703125, '1': 0.007568359375}, 14: {'0': 0.0008544921875, '1': 0.0067138671875}, 15: {'0': 0.001708984375, '1': 0.0059814453125}, 16: {'0': 0.0015869140625, '1': 0.0050048828125}, 17: {'0': 0.0003662109375, '1': 0.0042724609375}, 18: {'0': 0.0003662109375, '1': 0.0025634765625}, 19: {'0': 0.0003662109375, '1': 0.003662109375}, 20: {'0': 0.000244140625, '1': 0.0023193359375}, 21: {'0': 0.000244140625, '1': 0.001220703125}, 22: {'0': 0.0, '1': 0.0009765625}}

==> results/logical_prob_match_ibmq_16_melbourne.txt <==
{3: {'0': 0.045166015625, '1': 0.1617431640625}, 4: {'0': 0.0330810546875, '1': 0.2373046875}, 5: {'0': 0.0360107421875, '1': 0.1519775390625}, 6: {'0': 0.0167236328125, '1': 0.101318359375}, 7: {'0': 0.0089111328125, '1': 0.0472412109375}, 8: {'0': 0.006103515625, '1': 0.0367431640625}}

==> results/logical_prob_match_ibmq_rochester.txt <==
{3: {'0': 0.0673828125, '1': 0.1063232421875}, 4: {'0': 0.030517578125, '1': 0.0733642578125}, 5: {'0': 0.0106201171875, '1': 0.04150390625}, 6: {'0': 0.009765625, '1': 0.0277099609375}, 7: {'0': 0.0145263671875, '1': 0.0467529296875}}
